Flatness Based Control of an Industrial Robot Joint Using Secondary Encoders

Due to their compliant structure, industrial robots without precision-enhancing measures are only to a limited extent suitable for machining applications. Apart from structural, thermal and bearing deformations, the main cause for compliant structure is backlash of transmission drives. This paper proposes a method to improve trajectory tracking accuracy by using secondary encoders and applying a feedback and a flatness based feed forward control strategy. For this purpose, a novel nonlinear, continuously differentiable dynamical model of a flexible robot joint is presented. The robot joint is modeled as a two-mass oscillator with pose-dependent inertia, nonlinear friction and nonlinear stiffness, including backlash. A flatness based feed forward control is designed to improve the guiding behaviour and a feedback controller, based on secondary encoders, is implemented for disturbance compensation. Using Automatic Differentiation, the nonlinear feed forward controller can be computed in a few microseconds online. Finally, the proposed algorithms are evaluated in simulations and experimentally on a real KUKA Quantec KR300 Ultra SE.

==> doc/backlash_data.txt <==
-0.00087266,-0.018753
-0.00085504,-0.017316
-0.00083741,-0.015961
-0.00081978,-0.014686
-0.00080215,-0.013489
-0.00078452,-0.012365
-0.00076689,-0.011311
-0.00074926,-0.010326
-0.00073163,-0.0094056
-0.000714,-0.0085473
-0.00069637,-0.0077485
-0.00067874,-0.0070063
-0.00066111,-0.0063182
-0.00064348,-0.0056814
-0.00062585,-0.0050935
-0.00060822,-0.004552
-0.00059059,-0.0040543
-0.00057296,-0.0035983
-0.00055533,-0.0031814
-0.0005377,-0.0028016
-0.00052007,-0.0024565
-0.00050244,-0.002144
-0.00048481,-0.0018621
-0.00046718,-0.0016087
-0.00044955,-0.0013819
-0.00043192,-0.0011797
-0.0004143,-0.0010005
-0.00039667,-0.00084236
-0.00037904,-0.00070362
-0.00036141,-0.00058267
-0.00034378,-0.00047793
-0.00032615,-0.00038792
-0.00030852,-0.00031119
-0.00029089,-0.0002464
-0.00027326,-0.00019224
-0.00025563,-0.00014751
-0.000238,-0.00011104
-0.00022037,-8.1776e-05
-0.00020274,-5.8693e-05
-0.00018511,-4.086e-05
-0.00016748,-2.7406e-05
-0.00014985,-1.7498e-05
-0.00013222,-1.0289e-05
-0.00011459,-4.9071e-06
-9.6963e-05,-1.319e-06
-7.9333e-05,-1.5671e-07
-6.1704e-05,-1.0868e-08
-4.4074e-05,-4.9485e-10
-2.6444e-05,-1.1001e-11
-8.8148e-06,-1.9402e-14
8.8148e-06,1.9402e-14
2.6444e-05,1.1001e-11
4.4074e-05,4.9485e-10
6.1704e-05,1.0868e-08
7.9333e-05,1.5671e-07
9.6963e-05,1.319e-06
0.00011459,4.9071e-06
0.00013222,1.0289e-05
0.00014985,1.7498e-05
0.00016748,2.7406e-05
0.00018511,4.086e-05
0.00020274,5.8693e-05
0.00022037,8.1776e-05
0.000238,0.00011104
0.00025563,0.00014751
0.00027326,0.00019224
0.00029089,0.0002464
0.00030852,0.00031119
0.00032615,0.00038792
0.00034378,0.00047793
0.00036141,0.00058267
0.00037904,0.00070362
0.00039667,0.00084236
0.0004143,0.0010005
0.00043192,0.0011797
0.00044955,0.0013819
0.00046718,0.0016087
0.00048481,0.0018621
0.00050244,0.002144
0.00052007,0.0024565
0.0005377,0.0028016
0.00055533,0.0031814
0.00057296,0.0035983
0.00059059,0.0040543
0.00060822,0.004552
0.00062585,0.0050935
0.00064348,0.0056814
0.00066111,0.0063182
0.00067874,0.0070063
0.00069637,0.0077485
0.000714,0.0085473
0.00073163,0.0094056
0.00074926,0.010326
0.00076689,0.011311
0.00078452,0.012365
0.00080215,0.013489
0.00081978,0.014686
0.00083741,0.015961
0.00085504,0.017316
0.00087266,0.018753


==> doc/manifest.txt <==
% Copyright 2019 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 email.jpeg
 facebook.jpeg
 gplus.jpeg
 linkedin.jpeg
 twitter.jpeg
 url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


